On extracting coherent seismic wavefield using variational symmetric autoencoders

We discuss the variational formulation of the Symmetric Autoencoder (SymAE) and its role in achieving disentanglement within the latent space to extract coherent information from a collection of seismic waveforms. Disentanglement involves separating the latent space into components for coherent information shared by all waveforms and components for waveform-specific nuisance information. SymAE employs a generative model that independently generates waveforms based on coherent and nuisance components, and an inference model that estimates these components from observed wavefield. By assuming the independence of waveforms conditioned on coherent information, the model effectively accumulates this information across multiple waveforms. After training, a metric based on Kullback-Leibler divergence is used to evaluate the informativeness of individual waveforms, enabling latent-space optimization and the generation of synthetic seismograms with enhanced signal-to-noise ratios. To demonstrate the efficacy of our proposed method, we applied it to a data set of teleseismic displacement waveforms of the P wave from deep-focus earthquakes. By training the SymAE model on high-magnitude events, we successfully identified seismograms that contained robust source information. Furthermore, we generated high-resolution virtual seismograms enriched with relevant coherent source information and less influenced by scattering noise, allowing a deeper understanding of the characteristics of the earthquake source. Importantly, our method extracts coherent source information without relying on deconvolution, which is often used in traditional source imaging. This enables the analysis of complex earthquakes with multiple rupture episodes, a capability that is not easily achievable with conventional approaches.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> events_list.csv <==
,Name,Code,Date,Time,Mag,Depth,Moment,Lat,Lon,Half_Duration,Strike,Dip,Slip,good_name
1,okhotsk1,okt1,2013-05-24,05:44:48,8.3,598,3.95E+028,54.61,153.77,35.7,189,11,-93, SEA OF OKHOTSK
2,california1,cal1,2019-07-04,17:33:49,6.4,10,5.95E+025,35.705,-117.504,4.1,227,86,3,CENTRAL CALIFORNIA
3,california2,cal2,2019-07-06,03:19:53,7.1,8,4.39E+026,35.77,-117.599,8,321,81,1,CENTRAL CALIFORNIA
4,nicobar,nic,2015-11-08,16:47:02,6.6,10,8.37E+025,6.843,94.648,4.6,144,78,-175," NICOBAR ISLANDS, INDIA R"
5,chile,chl1,2010-02-27,06:34:11,8.8,23,1.86E+029,-36.122,-72.898,60,19,18,116,NEAR COAST OF CENTRAL CH
6,kamchatka,kam,2018-11-14,21:21:50,6.1,49,2.2E+025,55.641,161.994,2.9,274,41,115,NEAR EAST COAST OF KAMCH
7,mindanao,mnd,2019-05-31,10:12:32,6.1,99,2.09E+025,6.279,126.479,2.9,197,30,125,"MINDANAO, PHILIPPINES"
8,crete,crt,2019-11-27,07:23:42,6,69,1.48E+025,35.717,23.228,2.6,171,60,31,"CRETE, GREECE"
9,chiapas,cps,2015-12-17,19:49:53,6.6,85,8.69E+025,15.802,-93.633,4.7,169,15,-55,"NEAR COAST OF CHIAPAS, M"
10,carlsberg,csbg,2019-04-29,14:19:52,6.3,10,3.84E+025,10.865,57.228,3.5,119,66,179,CARLSBERG RIDGE
11,okhotsk2,okt2,2013-05-24,14:56:31,6.7,624,1.56E+026,52.235,151.444,5.6,231,28,-67,SEA OF OKHOTSK
12,okhotsk3,okt3,2008-07-05,02:12:04,7.7,633,4.48E+027,53.882,152.886,17.3,143,48,-134,SEA OF OKHOTSK
13,okhotsk4,okt4,2008-11-24,09:02:58,7.3,492,1.11E+027,54.203,154.322,10.9,276,19,-29,SEA OF OKHOTSK
14,okhotsk5,okt5,2013-10-01,03:38:21,6.7,573,1.5E+026,53.2,152.786,5.6,293,40,-44,SEA OF OKHOTSK 
15,okhotsk6,okt6,2012-08-14,02:59:38,7.7,583,4.84E+027,49.8,145.064,17.8,27,33,59,SEA OF OKHOTSK 
16,chile2,chl2,2010-03-05,11:47:06,6.6,18,1.01E+026,-36.665,-73.374,4.9,9,16,98,NEAR COAST OF CENTRAL CH
17,chile3,chl3,2010-03-16,02:21:57,6.7,18,1.15E+026,-36.217,-73.257,5.1,12,14,107,NEAR COAST OF CENTRAL CH
18,california3,cal3,2019-07-06,03:47:53,5.5,5,,35.901,-117.749,,,,,CENTRAL CALIFORNIA
19,california4,cal4,2020-06-04,01:32:11,5.51,8,,35.615,-117.428,,,,,CENTRAL CALIFORNIA
20,peru_brazil2,pb2,2015-11-24,22:45:38,7.6,621,3.7E+027,-10.06,-71.018,16.6,350,30,-81,PERU-BRAZIL BORDER REGIO
21,fiji,fij,2018-08-19,00:19:40,8.2,600,2.52E+028,-18.113,-178.153,30.8,210,21,-74, FIJI ISLANDS REGION
22,denali,dnl,2002-11-03,22:12:41,7.9,4.2,7.48E+027,63.5141,-147.45,23.5,296,71,171,CENTRAL ALASKA

